Dynamic coalitions in complex task environments: To change or not to change a winning team?

Decision makers are often confronted with complex tasks which cannot be solved by an individual alone, but require collaboration in the form of a coalition. Previous literature argues that instability, in terms of the re-organization of a coalition with respect to its members over time, is detrimental to performance. Other lines of research, such as the dynamic capabilities framework, challenge this view. Our objective is to understand the effects of instability on the performance of coalitions which are formed to solve complex tasks. In order to do so, we adapt the NK-model to the context of human decision-making in coalitions, and introduce an auction-based mechanism for autonomous coalition formation and a learning mechanism for human agents. Preliminary results suggest that re-organizing innovative and well-performing teams is beneficial, but that this is true only in certain situations.

==> readme.txt <==
Using the SW Proceedings Latex Style
-------------------------------------

Please use the swYYpaper.tex (with YY the current year) and replace the content with your own.

The SW proceedings style is updated for each Workshop so please make sure that you are using the style for the current year.

The style comprises the following files which you should never change:

swpaperproc.cls - the class file for a normal paper to appear in the proceedings
sw.sty - the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
swsetup.sty - the "branding" file which contains the year and editor information - is used in wsc.sty
sw.bst - the bib entries formatting file
swYYstyle.tex - a file containg the class and style files named above (YY the current year)

These styles were originally adapted for the Simulation Workshop from the Winter Simulation Conference (WSC) styles.
